A high-order partitioned solver for general multiphysics problems and its applications in optimization

A high-order accurate adjoint-based optimization framework is presented for unsteady multiphysics problems. The fully discrete adjoint solver relies on the high-order, linearly stable, partitioned solver introduced in [1], where different subsystems are modeled and discretized separately. The coupled system of semi-discretized ordinary differential equations is taken as a monolithic system and partitioned using an implicit-explicit Runge-Kutta (IMEX-RK) discretization [2]. Quantities of interest (QoI) that take the form of space-time integrals are discretized in a solver-consistent manner. The corresponding adjoint equations are derived to compute exact gradients of QoI, which can be solved in a partitioned manner, i.e. subsystem-by-subsystem and substage-by-substage, thanks to the partitioned primal solver. These quantities of interest and their gradients are then used in the context of gradient-based PDE-constrained optimization. The present optimization framework is applied to two fluid-structure interaction problems: 1D piston problem with a three-field formulation and a 2D energy harvesting problem with a two-field formulation.

==> data/naca_harvesting/naca_harvesting_optim_RK4.dat <==
# Ite      J   Eth   mu[5]    mu[7]     dJ/dmu[5]   dJdmu[7]   dEth/dmu[5]   dEth/dmu[7]
0  4.22042300406331397783E-05  -1.77902521252186933485E-05  1.74532925199432954744E-02 0.00000000000000000000E+00 
1  4.93682405175060366959E-05  -2.08174154591232748557E-05  1.88786814148074119646E-02 -4.54483770952405005209E-07 
2  7.94256476693038280081E-05  -3.35135985268340542672E-05  2.39503251807150416286E-02 -1.60492574334651098961E-06 
3  1.29466962942225154339E-04  -5.46413541015164879225E-05  3.05777631851332117041E-02 -3.45289112840572921819E-06 
4  2.11231518221812857852E-04  -8.91388321411216879957E-05  3.90495482053314219018E-02 -6.43040116383466580892E-06 
5  3.44980750780179772855E-04  -1.45507310627476988719E-04  4.98820058431761123585E-02 -1.12300766918533370946E-05 
6  5.64289224074324895046E-04  -2.37781707566970298539E-04  6.37467148065875149898E-02 -1.89645594747130313092E-05 
7  9.25396236772466746455E-04  -3.89324259573722408333E-04  8.15243220117021216709E-02 -3.14304524590742039437E-05 
8  1.52384269425100528708E-03  -6.39420917725994400992E-04  1.04384668629626323200E-01 -5.15983827492173872768E-05 
9  2.52580231200518184193E-03  -1.05549181904371455927E-03  1.33907995025998677319E-01 -8.43295451103491104953E-05 
10  4.23236709687972896543E-03  -1.75727990935182587333E-03  1.72319792286651229940E-01 -1.37843680192816257432E-04 
11  7.21838528345956301907E-03  -2.96771937594888894629E-03  2.22884463040779912113E-01 -2.26209261939717856497E-04 
12  1.26711808765879330868E-02  -5.13714601135738854060E-03  2.90683820305375761883E-01 -3.74657793639432412647E-04 
13  2.33284744309180877564E-02  -9.28890681357640371485E-03  3.84301286360487548421E-01 -6.38114424932492252211E-04 
14  4.64189911290653137166E-02  -1.81518880554950821915E-02  5.19594666381687719792E-01 -1.13841435728918925589E-03 
15  1.04930977121260982088E-01  -4.24474166788435594566E-02  7.28262397874474110004E-01 -2.15091786648836762186E-03 
16  2.04410144256591208567E-01  -7.96385813937045550226E-02  9.57614411589657210655E-01 -3.80488789271171126347E-03 
17  2.05600712066280194579E-01  -8.00018775529128811641E-02  9.59907931726809104944E-01 -3.82540878904607693431E-03 
18  2.05612642058615041618E-01  -8.00055033173415613978E-02  9.59930866928180637210E-01 -3.82634833183459173792E-03 
19  2.05634283073168860900E-01  -7.99903477330714540727E-02  9.59930923512248068796E-01 -8.50715232292282609594E-03 
20  2.06472631286836655340E-01  -7.94026150893740456649E-02  9.59931076533027893838E-01 -2.32320584821684938959E-01 
21  2.06488506462415344345E-01  -7.93203551771128195780E-02  9.59931098234951152293E-01 -5.43852722379366104732E-01 
22  2.06710813233539597578E-01  -7.92309836658399851972E-02  9.59931097154188117671E-01 -3.74839013929800901614E-01 
23  2.06716683714773669100E-01  -7.92241835984312109398E-02  9.59931098578825081624E-01 -3.98224250022556791606E-01 
24  2.06716781954507572427E-01  -7.92239834411109788981E-02  9.59931098577708086239E-01 -4.00798417496526337978E-01 
25  2.06716735442558252611E-01  -7.92240638072699843164E-02  9.59931098577709307484E-01 -3.99505151813295100727E-01 
26  2.06716767147991059561E-01  -7.92240231052757926111E-02  9.59931098577709085440E-01 -4.00165647784726297154E-01 
27  2.06716745335933760330E-01  -7.92238718743416420187E-02  9.59931098577706642949E-01 -4.02141294937339688342E-01 
28  2.06716776586060746457E-01  -7.92239512696773923173E-02  9.59931098577708641351E-01 -4.01156674549657532580E-01 
29  2.06716703554928077358E-01  -7.92241352593281850103E-02  9.59931098577709196462E-01 -3.98682880959185692582E-01 
30  2.06716765503283356198E-01  -7.92240265178521807510E-02  9.59931098577709085440E-01 -4.00108192707144261213E-01 
31  2.06716748843163516947E-01  -7.92238932317069349809E-02  9.59931098577708419306E-01 -4.01790170111554600929E-01 
32  2.06716748843140951664E-01  -7.92238932316886440566E-02  9.59931098577708419306E-01 -4.01790170111554656440E-01 
33  2.06716779281367862842E-01  -7.92239549412859789257E-02  9.59931098577708863395E-01 -4.01135920973784476651E-01 
34  2.06713145277343718353E-01  -7.92292303747772347355E-02  9.59931098577710639752E-01 -3.79864505577622912913E-01 
35  2.06713145277337334571E-01  -7.92292303747827025839E-02  9.59931098577710639752E-01 -3.79864505577642674883E-01 
36  2.06716753032614664054E-01  -7.92240468258479380026E-02  9.59931098577709529529E-01 -3.99788887491371369709E-01 
37  2.06716737747078355136E-01  -7.92238534252332066155E-02  9.59931098577707864195E-01 -4.02473124154109351824E-01 
38  2.06716775111928041664E-01  -7.92239398993538346261E-02  9.59931098577708530328E-01 -4.01309715833754021563E-01 
39  2.06716564220688375775E-01  -7.92243733377721165434E-02  9.59931098577711972020E-01 -3.96604090566186673339E-01 
40  2.06716773426462330221E-01  -7.92240095913825381757E-02  9.59931098577708974418E-01 -4.00370451332789978327E-01 
41  2.06716754048736794935E-01  -7.92238819199677091198E-02  9.59931098577708308284E-01 -4.02006844934466367469E-01 
42  2.06716778943856011042E-01  -7.92239482584526921727E-02  9.59931098577708752373E-01 -4.01233090137814274456E-01 
43  2.06716699970966755195E-01  -7.92241425976144275634E-02  9.59931098577709085440E-01 -3.98602848713101809430E-01 
44  2.06716699970980549717E-01  -7.92241425975909879797E-02  9.59931098577709085440E-01 -3.98602848713101698408E-01 
45  2.06716768720426935513E-01  -7.92240209734771522188E-02  9.59931098577709085440E-01 -4.00194945423713532850E-01 
46  2.06716244836279289254E-01  -7.92235238385797235772E-02  9.59931098577706087838E-01 -4.06304267361834836603E-01 
47  2.06716244836229912085E-01  -7.92235238385376600023E-02  9.59931098577706087838E-01 -4.06304267361834503536E-01 
48  2.06716699374037582437E-01  -7.92238073880869864141E-02  9.59931098577707531128E-01 -4.03249606392774184727E-01 
49  2.06716761089604211810E-01  -7.92239021091129813623E-02  9.59931098577708308284E-01 -4.01722275908243831033E-01 
50  2.06716783923798497202E-01  -7.92239721551310505099E-02  9.59931098577708752373E-01 -4.00958610665978709697E-01 
51  2.06716778613219298588E-01  -7.92240049070082330562E-02  9.59931098577708863395E-01 -4.00481378678878230382E-01 
52  2.06716783339289916777E-01  -7.92239919996215319342E-02  9.59931098577708974418E-01 -4.00686855976505107435E-01 





==> data/piston_euler/euler_1d_3fields_optim_RK1.dat <==
# Ite      J     mu    dJ/dmu
0  5.24027644581681086022E-03  1.00000000000000000000E+00  -6.40416045418379332663E-04 
1  5.24008082794911057151E-03  1.00030546023366828656E+00  -6.40391379943624008964E-04 
2  3.50401894595697227866E-03  4.31805559786073267503E+00  -4.21343482418762727698E-04 
3  3.44267254205369308342E-03  4.46500676838848775674E+00  -4.13601623532542695977E-04 
4  2.51074895313696446614E-03  7.11588239053640858600E+00  -2.96076509135842144693E-04 
5  1.96164674423262739775E-03  9.22783220263551839935E+00  -2.27011670222005551567E-04 
6  1.79588215135364202314E-03  9.99368021755556412700E+00  -2.06218668971808893496E-04 
7  1.79457939545937784041E-03  1.00000000731297014056E+01  -2.06055400313837706796E-04 
8  1.79457939992291675389E-03  1.00000000514678593078E+01  -2.06055400873228917449E-04 


==> data/piston_euler/euler_1d_3fields_optim_RK2.dat <==
# Ite      J     mu    dJ/dmu
0  5.01357571586797615831E-03  1.00000000000000000000E+00  -5.75379340362687898350E-04 
1  5.01341768853601384148E-03  1.00027465337321475047E+00  -5.75360910065864268603E-04 
2  3.43517446182766946275E-03  4.30773471474172620077E+00  -3.90670305746254891040E-04 
3  3.38131375585326880359E-03  4.44673039209062714860E+00  -3.84345167486779945489E-04 
4  2.49655313598839316905E-03  7.13116269165086791304E+00  -2.80245344067926477772E-04 
5  1.96632348467365696693E-03  9.27202507312698820385E+00  -2.17712843464672433638E-04 
6  1.81557515824523423541E-03  9.99437140246902089302E+00  -1.99924856445516182938E-04 
7  1.81445021927923127829E-03  1.00000000813631331198E+01  -1.99792115343565442314E-04 
8  1.81445022555604281410E-03  1.00000000499464292147E+01  -1.99792116084219264225E-04 


==> data/piston_euler/euler_1d_3fields_optim_RK3.dat <==
# Ite      J     mu    dJ/dmu
0  5.01291619482973835331E-03  1.00000000000000000000E+00  -5.75053861151687676669E-04 
1  5.01275834556934220959E-03  1.00027449919885080831E+00  -5.75035466002282225940E-04 
2  3.43521584202055498686E-03  4.30768949312328697232E+00  -3.90558454005287625579E-04 
3  3.38138061476098237407E-03  4.44665828990000822074E+00  -3.84240305025097621770E-04 
4  2.49667126295695113863E-03  7.13149075076424310282E+00  -2.80206088891313059245E-04 
5  1.96643862589439928287E-03  9.27256741084269897613E+00  -2.17702229033205307785E-04 
6  1.81580615068293259838E-03  9.99435819017936744046E+00  -1.99934991279222389624E-04 
7  1.81467851478125962762E-03  1.00000000813602500926E+01  -1.99801982754832611064E-04 
8  1.81467852105730549986E-03  1.00000000499489019035E+01  -1.99801983495113467428E-04 


==> data/piston_euler/euler_1d_3fields_optim_RK4.dat <==
# Ite      J     mu    dJ/dmu
0  5.01291415604625083258E-03  1.00000000000000000000E+00  -5.75054797593774636583E-04 
1  5.01275630626692777353E-03  1.00027449964242864944E+00  -5.75036402247808969834E-04 
2  3.43521395615765511716E-03  4.30768952058818310746E+00  -3.90558241098406210261E-04 
3  3.38137878393750907977E-03  4.44665822469516935911E+00  -3.84240070442838730497E-04 
4  2.49667175149729213268E-03  7.13148640803734323868E+00  -2.80205761516993240561E-04 
5  1.96643968348996639461E-03  9.27256398339966025901E+00  -2.17701862032273953801E-04 
6  1.81580675044326167282E-03  9.99435853668836315933E+00  -1.99934557537151781983E-04 
7  1.81467918605049080040E-03  1.00000000813611258366E+01  -1.99801557390614261929E-04 
8  1.81467919232672467329E-03  1.00000000499487953221E+01  -1.99801558130917723908E-04 

